Gravitational-wave captures by intermediate-mass black holes in galactic nuclei

Intermediate-mass black holes (IMBHs) have not been detected beyond any reasonable doubt, despite their potential role as massive seeds for quasars and sources of tidal disruption events, ultra-luminous X-ray sources, dwarf galaxy feedback, and hypervelocity stars. Gravitational wave (GW) observations can help to find and confirm the existence of IMBHs. Current and upcoming detectors, such as LIGO, Virgo, KAGRA, LISA, ET, and DECIGO promise to identify the full range from stellar-mass to supermassive black holes (SMBHs). In this paper, we address the question of whether IMBHs can produce GWs in galactic nuclei. We consider the possibility that stellar black holes (SBHs) form bound systems and later coalesce with an IMBH through gravitational captures in the dense nucleus. We show that this mechanism is efficient for IMBH masses in the range $\sim 3\times 10^3$ M$_\odot$--$2\times 10^4$ M$_\odot$. We find that the typical distributions of peak frequencies and merger timescales depend mainly on the IMBH mass. In particular, the typical peak frequency is about $0.2\,$Hz, $0.1\,$Hz, $0.09\,$Hz, and $0.05\,$Hz for $M_{\rm IMBH}=5\times 10^3$ M$_\odot$, $8\times 10^3$ M$_\odot$, $1\times 10^4$ M$_\odot$, and $2\times 10^4$ M$_\odot$, respectively. Our results show that, at design sensitivity, both DECIGO and ET should be able to detect these IMBH--SBH mergers. Furthermore, most of the mergers will appear eccentric ($e \gtrsim 0.1$), providing an indication of their dynamical origin.

==> referee_response.txt <==
ANSWERS TO THE REVIEWER'S COMMENTS ON  "GRAVITATIONAL-WAVE CAPTURES BY INTERMEDIATE-MASS BLACK HOLES IN GALACTIC NUCLEI", ref. ApJ AAS22807 by G. Fragione et al.

============================================

1.

Referee: Something went wrong with several scaling relations across the manuscript. For example, in the second column of page 4, the authors say that sigma_cap \propto M_IMBH and R_cap \propto M_IMBH, hence T_IMBHB \propto M_IMBH^2. For this reason, the authors state that "the bremsstrahlung timescale for a 5x10^3 Msun IMBH is ~ 100 times shorter than for a 2x10^4 Msun IMBH."

Actually, the bremsstrahlung timescale for a 5x10^3 Msun IMBH is LONGER than the one of a more massive IMBH. In fact,

R_cap \propto m1 (m2/m1)^{2/7} \propto m1^{5/7}

Moreover T_IMBHB \propto{} R_cap^{-1} sigma_cap^{-1} \propto m1^{-12/7},

where I used m1=M_IMBH and m2=mass of the SBH (see my comment below on the notation).

The right scaling is T_IMBHB \propto M_IMBH^{-12/7}
Hence, T_IMBHB is shorter for larger IMBH masses, which is the opposite of what the authors say both in the second column of page 4 and in the first column of page 5. This is also apparent from Figure 1.

I suggest the authors to check all the scaling relations described in the manuscript for similar issues.

Authors: We thank the referee for this comment. We agree with the scaling T_IMBHB \propto m1^{-12/7}. We have corrected it and updated the discussion on page 4 and checked all the other scaling relations.

============================================

2.

Referee: The main notations through the manuscript should be homogenized. For example,

- the authors use both m1 and M_IMBH for the mass of the intermediate-mass black hole and this might create confusion. Please, choose a single notation and stick to it.

- T_{GW, IMBH} is defined in equation 11 to be the gravitational-wave decay of the IMBH-SBH binary, while T_{GW} is defined in equation 22 to be the gravitational-wave decay timescale of the (IMBH+SBH)-SMBH binary.
However, T_{GW} is re-defined in equation 28 with the same meaning as T_{GW, IMBH}. The symbol used in equation 28 (if this equation is really necessary) should be T_{GW, IMBH}.
By the way, the scaling T_GW propto M_IMBH^{5/2} should be checked.

Authors: We have checked the notation and homogenized it. We have also checked that the scaling relations are correct.

============================================

3.

Referee: Equation 11: is the constant 3/85 correct?

Authors: We corrected the typo, since the constant is 5/256. 

============================================

4.

Referee: Equation 14: please state where the normalization density 1.4x10^5 pc^-3 comes from. Is this equation necessary?

Authors: The normalization comes from Gondan+ 2018. We have make this more explicit in text. 

The equation is necessary since the timescale for captures depends on the number density of stellar BHs (Eq. 18), which is obtained from scaling Eq. 14.

============================================

5.

Referee: Are equations 15, 16 and 17 necessary?

Authors: Yes, since in Fig.1 we show how the timescales change when considering different SMBH masses.

============================================

6.

Referee: Equation 19: T_{IMBHB} is defined here as the timescale for the formation of one IMBHB per galactic nucleus (given the N_IMBH at the denominator). However, in Figure 1 and in the corresponding text it is always described for N_IMBH=1, if I understand correctly.
The first time N_IMBH is actually used is in equation 37, near the end of the manuscript (see my next comments).
I find the presence of N_IMBH in equation 19 unnecessary and possibly misleading.

Authors: We agree with the referee and have now removed it from Eq. 19. We havo also specified that Eq.19 is obtained per IMBH.

============================================

7.

Referee: Equation 22: the denominator should have a term (m1+m2)^3 instead of just m1^3

Authors: The denominator in the GW timescale has a term "m1*m_smbh*(m1+m_smbh)". Since we have defined m_smbh=Q*m1 (assuming m1>>m2), we get "m1^3 *Q*(1+Q)" in the denominator of Eq.22.

============================================

8.

Referee: Equation 24: why is vmax(r) defined as (8 G M_SMBH/r)^{1/2} ?

Authors: The maximum possible velocity for an object is the local escape speed vesc(r)=(2 G M_SMBH/r)^{1/2}. For two objects moving in opposite directions, the maximum relative velocity would be vmax(r)=2*(2 G M_SMBH/r)^{1/2}=(8 G M_SMBH/r)^{1/2}.

============================================

9.

Referee: What is the meaning of the color bar in Figures 3 and 4?

Authors: We thank the referee for this comment. The color bar represents the normalized probability density. We have now added a sentence clarifying this in Figs. 3-4.

============================================

10.

Referee: The explanation of equation 37 is confusing. Please, explain how N_IMBHB~5-10 over TGW(peak)~1-10 yr is obtained.

Authors: It is obtained just by using the result of Eq. 37, that taking the ratio of the GW timescale to the timescale for forming IMBH-SBH binaries at ~r_peak. The motivation is that the predominant population of IMBH-SBH mergers is obtained at the typical distance r_peak from the SMBH where the GW (or dynamical friction) timescale is the longest and the IMBH-SBH formation timescale is the shortest. We added discussion to explain in more detail, our calculation.

============================================

11.

Referee: In the Abstract, the authors state "Intermediate-mass black holes (IMBHs) have not been detected beyond any reasonable doubt, despite their important role as massive seeds for quasars and sources of tidal disruption events, ultra-luminous X-ray sources, dwarf galaxy feedback, and hypervelocity stars."

This sentence sounds a bit awkward. Are we sure that IMBHs have an important role in such processes/sources if we have not detected them?

I suggest to change "despite their important role as" to "despite their potential role as"

Authors: Changed.

============================================

12.

Referee: In the first paragraph of the introduction, there is a similar statement: "Owing to their important role in a wide range of phenomena,"
I suggest to change this to "Owing to their possibly important role in a wide range of phenomena,"

Authors: Changed.

============================================

13.

Referee:  In the introduction, it might be important to mention HLX-1 in ESO243-49, which is possibly the best IMBH candidate among ultra-luminous X-ray sources (e.g. Farrell et al. 2009)

Authors: We have added the reference.

============================================

14.

Referee: In the second paragraph of the introduction, I suggest changing the sentence "Due to the inability of molecular hydrogen gas to cool" to "Due to inefficient cooling" (H2 is a coolant, it is just less efficient than metals).
Moreover, the authors state that "Pop III stars should be very massive". This sentence seems a bit outdated. Check e.g. Bromm 2013.

Authors: We have rephrased the above mentioned sentence. 

We have updated our statement and added a reference to Bromm 2013.

============================================

15.

Referee: In the fourth paragraph of the introduction, the authors might consider to cite the upper limit to the IMBHB merger rate from the second observing run of LIGO and Virgo (Abbott et al. https://ui.adsabs.harvard.edu/abs/2019PhRvD.100f4064A/)

Authors: We thank the referee for this comment. We have now added the reference.

============================================

16.

Referee: There are few typos scattered through the manuscript.

Authors: We have proofread the manuscript and correct all the typos we found.

============================================

Sincerely,
G. Fragione, A. Loeb, K. Kremer, F. Rasio
